Investigation of astrophysical phenomena in short time scales with "Pi of the Sky" apparatus

In this thesis the data analysis designed by author for the "Pi of the Sky" experiment is presented. The data analysis consists of data reduction and specific algorithms for identification of short time scale astrophysical processes. The algorithms have been tested and their efficiency has been determined and described. The "Pi of the Sky" prototype is collecting data since June 2004 and algorithms could be intensively studied and improved during over 700 nights. A few events of confirmed astrophysical origin and above 100 events in 10s time scale of unknown nature have been discovered. During the data collection period 3 Gamma Ray Bursts (out of 231) occurred in the field of view of the telescope, but no optical counterpart has been found. The upper limits for brightness of the optical counterpart have been determined. The continuous monitoring of the sky and own trigger for optical flashes allowed to determine limits on the number of GRBs without corresponding gamma-ray detection. This allowed determining limits on the ratio of emission collimation in optical and gamma bands, which is R >= 4.4. The perspectives of the full "Pi of the Sky" system has been studied and number of positive detections has been estimated on the level of ~ 2.5 events per year.

==> Appendix1/Appendix1Figs/k2a_070410_00847.txt <==
SIMPLE = T
BITPIX = 16
NAXIS = 2
NAXIS1 = 2062
NAXIS2 = 2048
EXTEND = T
BZERO = 32768
BSCALE = 1.00000000
SECTIO1 = ---------- Standard Keys ----------
SECTIO2 = ---------- Data Format ----------
SECTIO3 = ---------- Object ----------
OBJECT = S0619-70
ROTATE = 0
DRVFLIP = 0
RA = 6.32017939
DEC = -69.99989361
HA = 4.89764953
AZIM = 22.95599719
ALT = 32.55804468
ZENITH_D = 57.44195532
OBSMODE = 1
AVERAGE = 2343.38681408
RMS = 56.83070011
SECTIO4 = ---------- Observing Site ----------
ORIGIN = PI OF THE SKY
SITE = LCO
TELLONG = -70.69999695
TELLAT = -29.00000000
TELALT = 2215.000000
SECTIO5 = ---------- Instrument ----------
INSTRUME = PiOfTheSky 0
CAMERA = k2a
CAMOPTIC = 85\1.2 Canon
FILTER = IR_cut
PIXSCALE = 61.879440
PIXSIZE = 15
SECTIO6 = ---------- Exposure id ----------
OBSERVER = PiMan
DIMAGE = 847
NIMAGE = 847
SOFTWARE = PISOFT v 1.00
BUILD = Thu Mar 29 06:28:52 CLT 2007
DRVTYPE = 2K2K Camera Driver
CAMID = 2
CAMIIDX = 0
FILENAME = FITS file name
SECTIO7 = ---------- Exposure settings ----------
EXPTIME = 10.000000
REXPTIME = 10.293000
SHUTTER = OPEN
SHUTMODE = NORMAL
ADCGAIN = 2.010638
ADCBIAS = -60.000000
ADCGSET = 38.000000
LNAGAIN = 8.000000
ADCBSET = -50.000000
ADCRANGE = 4
ADCCLAMP = 4V
ELECGAIN = 2.168293
COOLING = ON
ABINN = 1
SBINN = 1
SPEED = 0
SPEEDMH = 500kHz
MPP_BC = BC
RO-TIME = 1.042000
CROTIME = 2.056000
FOCUS = 100
HITLENS = OFF
SAVEAREA = 0 0 2061 2047
USBMODE = 2.0
FPGAVER = 2004-05-04
CPRSVER = 2004-05-04
VERDESC = Kasprowicz Stankiewicz
RNOISE = 35.396564
RELNOISE = 76.750145
SECTIO8 = ---------- Exposure environment ----------
CHIPTSET = -10.000000
CHIPTEMP = -10.000000
CHIP_TEM = -10.000000
CASTEMP = 25.000000
AMBTEMP = 127.000000
CAMHUMID = 123.169739
AMBHUMID = 0.000000
INTRTEMP = -34.540001
AIRMASS = 1.00000000
DOME = OPENED
SECTIO9 = ---------- Exposure date
UT-START = 02:42:08.384
DATE-OBS = 2007-04-11
DATE_OBS = 11
TIME_UT = 1176259328
UT-END = 02:42:18.677
TIME_OBS = 02:42:18
DATE-END = 2007-04-11
LOCTIME = 22:42:08.384
LOCDATE = 2007-04-10
EPOCH = 2007.281982
EQUINOX = 2007.281982
ST = 2.94571713
JD = 2454201.61259259
HJD = 2454201.60690961
SECTIO10 = ---------- Astrometry ----------
ASTROOK = 0
SECTIO11 = ---------- Photometry ----------
NSTARS = 2236
SECTIO13 = ---------- Mount ----------
MOUNTRA = 6.32017939
MOUNTDEC = -69.99989361
MOUNTAZ = 22.94011569
MOUNTTRK = 1
MOUNTTM = 22:42:07
MOUNTHA = 4.89764953
MOUNTALT = 32.73186767
MOUNTDTM = 1176259327
MOUNTMV = 1


==> Appendix1/Appendix1Figs/keywords.txt <==
SIMPLE
BITPIX
NAXIS
NAXIS1
NAXIS2
EXTEND
BZERO
BSCALE
SECTIO1
SECTIO2
SECTIO3
OBJECT
ROTATE
DRVFLIP
RA
DEC
HA
AZIM
ALT
ZENITH_D
OBSMODE
AVERAGE
RMS
SECTIO4
ORIGIN
SITE
TELLONG
TELLAT
TELALT
SECTIO5
INSTRUME
CAMERA
CAMOPTIC
FILTER
PIXSCALE
PIXSIZE
SECTIO6
OBSERVER
DIMAGE
NIMAGE
SOFTWARE
BUILD
DRVTYPE
CAMID
CAMIIDX
FILENAME
SECTIO7
EXPTIME
REXPTIME
SHUTTER
SHUTMODE
ADCGAIN
ADCBIAS
ADCGSET
LNAGAIN
ADCBSET
ADCRANGE
ADCCLAMP
ELECGAIN
COOLING
ABINN
SBINN
SPEED
SPEEDMH
MPP_BC
RO-TIME
CROTIME
FOCUS
HITLENS
SAVEAREA
USBMODE
FPGAVER
CPRSVER
VERDESC
RNOISE
RELNOISE
SECTIO8
CHIPTSET
CHIPTEMP
CHIP_TEM
CASTEMP
AMBTEMP
CAMHUMID
AMBHUMID
INTRTEMP
AIRMASS
DOME
SECTIO9
UT-START
DATE-OBS
DATE_OBS
TIME_UT
UT-END
TIME_OBS
DATE-END
LOCTIME
LOCDATE
EPOCH
EQUINOX
ST
JD
HJD
SECTIO10
ASTROOK
SECTIO11
NSTARS
SECTIO13
MOUNTRA
MOUNTDEC
MOUNTAZ
MOUNTTRK
MOUNTTM
MOUNTHA
MOUNTALT
MOUNTDTM
MOUNTMV


==> DataAnalysis/DataAnalysisFigs/EffBkg/ccddouble/mag9/laplace12/eff_bkg_9.00_lap12.txt <==
12 1.00 4.00 All       : 1952 924 0.47 12
12 1.00 5.00 All       : 1952 900 0.46 10
12 1.00 6.00 All       : 1952 871 0.45 8
12 1.00 7.00 All       : 1952 839 0.43 4
12 1.00 8.00 All       : 1952 804 0.41 3
12 1.00 9.00 All       : 1952 771 0.39 3
12 1.00 10.00 All       : 1952 745 0.38 1
12 2.00 4.00 All       : 1952 1443 0.74 90
12 2.00 5.00 All       : 1952 1515 0.78 20
12 2.00 6.00 All       : 1952 1510 0.77 5
12 2.00 7.00 All       : 1952 1502 0.77 16
12 2.00 8.00 All       : 1952 1482 0.76 8
12 2.00 9.00 All       : 1952 1469 0.75 4
12 2.00 10.00 All       : 1952 1445 0.74 3
12 3.00 4.00 All       : 1952 857 0.44 36
12 3.00 5.00 All       : 1952 1489 0.76 104
12 3.00 6.00 All       : 1952 1602 0.82 40
12 3.00 7.00 All       : 1952 1601 0.82 16
12 3.00 8.00 All       : 1952 1596 0.82 6
12 3.00 9.00 All       : 1952 1584 0.81 6
12 3.00 10.00 All       : 1952 1573 0.81 14
12 4.00 4.00 All       : 1952 250 0.13 2419
12 4.00 5.00 All       : 1952 1166 0.60 42
12 4.00 6.00 All       : 1952 1553 0.80 114
12 4.00 7.00 All       : 1952 1611 0.83 42
12 4.00 8.00 All       : 1952 1609 0.82 17
12 4.00 9.00 All       : 1952 1603 0.82 13
12 4.00 10.00 All       : 1952 1591 0.82 9
12 5.00 4.00 All       : 1952 0 0.00 0
12 5.00 5.00 All       : 1952 889 0.46 47
12 5.00 6.00 All       : 1952 1500 0.77 69
12 5.00 7.00 All       : 1952 1612 0.83 56
12 5.00 8.00 All       : 1952 1609 0.82 23
12 5.00 9.00 All       : 1952 1601 0.82 17
12 5.00 10.00 All       : 1952 1591 0.82 11


==> DataAnalysis/DataAnalysisFigs/EffBkg/ccddouble/mag9/laplace4/eff_bkg_9.00_lap4.txt <==
4 1.00 4.00 All       : 1952 912 0.47 11
4 1.00 5.00 All       : 1952 863 0.44 7
4 1.00 6.00 All       : 1952 820 0.42 3
4 1.00 7.00 All       : 1952 770 0.39 1
4 1.00 8.00 All       : 1952 728 0.37 1
4 1.00 9.00 All       : 1952 682 0.35 1
4 1.00 10.00 All       : 1952 651 0.33 0
4 2.00 4.00 All       : 1952 1361 0.70 41
4 2.00 5.00 All       : 1952 1459 0.75 14
4 2.00 6.00 All       : 1952 1438 0.74 7
4 2.00 7.00 All       : 1952 1412 0.72 3
4 2.00 8.00 All       : 1952 1376 0.70 4
4 2.00 9.00 All       : 1952 1327 0.68 3
4 2.00 10.00 All       : 1952 1295 0.66 0
4 3.00 4.00 All       : 1952 894 0.46 56
4 3.00 5.00 All       : 1952 1443 0.74 63
4 3.00 6.00 All       : 1952 1509 0.77 17
4 3.00 7.00 All       : 1952 1503 0.77 10
4 3.00 8.00 All       : 1952 1481 0.76 10
4 3.00 9.00 All       : 1952 1441 0.74 3
4 3.00 10.00 All       : 1952 1411 0.72 1
4 4.00 4.00 All       : 1952 268 0.14 1523
4 4.00 5.00 All       : 1952 1189 0.61 51
4 4.00 6.00 All       : 1952 1486 0.76 59
4 4.00 7.00 All       : 1952 1513 0.78 16
4 4.00 8.00 All       : 1952 1495 0.77 11
4 4.00 9.00 All       : 1952 1459 0.75 8
4 4.00 10.00 All       : 1952 1432 0.73 4
4 5.00 4.00 All       : 1952 0 0.00 0
4 5.00 5.00 All       : 1952 916 0.47 50
4 5.00 6.00 All       : 1952 1452 0.74 63
4 5.00 7.00 All       : 1952 1511 0.77 26
4 5.00 8.00 All       : 1952 1495 0.77 15
4 5.00 9.00 All       : 1952 1459 0.75 13
4 5.00 10.00 All       : 1952 1432 0.73 6


==> DataAnalysis/DataAnalysisFigs/EffBkg/ccdsingle/mag9/laplace12/eff_bkg_9.00_lap12.txt <==
12 1.00 3.00 All       : 622 138 0.22 76
12 1.00 3.50 All       : 622 137 0.22 2
12 1.00 4.00 All       : 622 133 0.21 0
12 1.00 5.00 All       : 622 133 0.21 0
12 1.00 6.00 All       : 622 132 0.21 0
12 1.00 7.00 All       : 622 132 0.21 0
12 1.00 8.00 All       : 622 132 0.21 0
12 1.00 9.00 All       : 622 131 0.21 0
12 1.50 3.00 All       : 622 285 0.46 780
12 1.50 3.50 All       : 622 372 0.60 76
12 1.50 4.00 All       : 622 370 0.59 7
12 1.50 5.00 All       : 622 368 0.59 0
12 1.50 6.00 All       : 622 367 0.59 0
12 1.50 7.00 All       : 622 366 0.59 0
12 1.50 8.00 All       : 622 365 0.59 0
12 1.50 9.00 All       : 622 361 0.58 0
12 2.00 3.00 All       : 622 133 0.21 936
12 2.00 3.50 All       : 622 432 0.69 813
12 2.00 4.00 All       : 622 441 0.71 62
12 2.00 5.00 All       : 622 441 0.71 2
12 2.00 6.00 All       : 622 440 0.71 0
12 2.00 7.00 All       : 622 439 0.71 0
12 2.00 8.00 All       : 622 438 0.70 0
12 2.00 9.00 All       : 622 434 0.70 0
12 2.50 3.00 All       : 622 16 0.03 243
12 2.50 3.50 All       : 622 379 0.61 3603
12 2.50 4.00 All       : 622 460 0.74 618
12 2.50 5.00 All       : 622 460 0.74 5
12 2.50 6.00 All       : 622 459 0.74 0
12 2.50 7.00 All       : 622 458 0.74 0
12 2.50 8.00 All       : 622 457 0.73 0
12 2.50 9.00 All       : 622 453 0.73 0
12 3.00 3.00 All       : 622 0 0.00 0
12 3.00 3.50 All       : 622 233 0.37 5001
12 3.00 4.00 All       : 622 468 0.75 3776
12 3.00 5.00 All       : 622 469 0.75 43
12 3.00 6.00 All       : 622 468 0.75 2
12 3.00 7.00 All       : 622 467 0.75 1
12 3.00 8.00 All       : 622 466 0.75 1
12 3.00 9.00 All       : 622 462 0.74 1
12 3.20 3.00 All       : 622 0 0.00 0
12 3.20 3.50 All       : 622 164 0.26 4025
12 3.20 4.00 All       : 622 463 0.74 6636
12 3.20 5.00 All       : 622 469 0.75 94
12 3.20 6.00 All       : 622 468 0.75 2
12 3.20 7.00 All       : 622 467 0.75 1
12 3.20 8.00 All       : 622 466 0.75 1
12 3.20 9.00 All       : 622 462 0.74 1
12 3.40 3.00 All       : 622 0 0.00 0
12 3.40 3.50 All       : 622 105 0.17 2700
12 3.40 4.00 All       : 622 427 0.69 9550
12 3.40 5.00 All       : 622 471 0.76 224
12 3.40 6.00 All       : 622 470 0.76 3
12 3.40 7.00 All       : 622 469 0.75 1
12 3.40 8.00 All       : 622 468 0.75 1
12 3.40 9.00 All       : 622 464 0.75 1
12 3.60 3.00 All       : 622 0 0.00 0
12 3.60 3.50 All       : 622 23 0.04 490
12 3.60 4.00 All       : 622 367 0.59 9968
12 3.60 5.00 All       : 622 473 0.76 458
12 3.60 6.00 All       : 622 472 0.76 5
12 3.60 7.00 All       : 622 471 0.76 1
12 3.60 8.00 All       : 622 470 0.76 1
12 3.60 9.00 All       : 622 466 0.75 1
12 3.80 3.00 All       : 622 0 0.00 0
12 3.80 3.50 All       : 622 0 0.00 0
12 3.80 4.00 All       : 622 297 0.48 8341
12 3.80 5.00 All       : 622 475 0.76 789
12 3.80 6.00 All       : 622 474 0.76 9
12 3.80 7.00 All       : 622 473 0.76 2
12 3.80 8.00 All       : 622 472 0.76 2
12 3.80 9.00 All       : 622 468 0.75 1
12 4.00 3.00 All       : 622 0 0.00 0
12 4.00 3.50 All       : 622 0 0.00 0
12 4.00 4.00 All       : 622 269 0.43 7362
12 4.00 5.00 All       : 622 479 0.77 1034
12 4.00 6.00 All       : 622 478 0.77 14
12 4.00 7.00 All       : 622 477 0.77 4
12 4.00 8.00 All       : 622 476 0.77 3
12 4.00 9.00 All       : 622 471 0.76 2


==> DataAnalysis/DataAnalysisFigs/EffBkg/ccdsingle/mag9/laplace4/eff_bkg_9.00_lap4.txt <==
4 1.00 3.00 All       : 622 100 0.16 49
4 1.00 3.50 All       : 622 99 0.16 1
4 1.00 4.00 All       : 622 99 0.16 0
4 1.00 5.00 All       : 622 99 0.16 0
4 1.00 6.00 All       : 622 98 0.16 0
4 1.00 7.00 All       : 622 98 0.16 0
4 1.00 8.00 All       : 622 94 0.15 0
4 1.00 9.00 All       : 622 93 0.15 0
4 1.50 3.00 All       : 622 301 0.48 789
4 1.50 3.50 All       : 622 357 0.57 44
4 1.50 4.00 All       : 622 357 0.57 1
4 1.50 5.00 All       : 622 357 0.57 1
4 1.50 6.00 All       : 622 352 0.57 0
4 1.50 7.00 All       : 622 347 0.56 0
4 1.50 8.00 All       : 622 338 0.54 0
4 1.50 9.00 All       : 622 323 0.52 0
4 2.00 3.00 All       : 622 169 0.27 843
4 2.00 3.50 All       : 622 437 0.70 446
4 2.00 4.00 All       : 622 441 0.71 21
4 2.00 5.00 All       : 622 441 0.71 4
4 2.00 6.00 All       : 622 435 0.70 0
4 2.00 7.00 All       : 622 427 0.69 0
4 2.00 8.00 All       : 622 417 0.67 0
4 2.00 9.00 All       : 622 400 0.64 0
4 2.50 3.00 All       : 622 47 0.08 423
4 2.50 3.50 All       : 622 419 0.67 2033
4 2.50 4.00 All       : 622 458 0.74 209
4 2.50 5.00 All       : 622 458 0.74 4
4 2.50 6.00 All       : 622 452 0.73 2
4 2.50 7.00 All       : 622 443 0.71 1
4 2.50 8.00 All       : 622 432 0.69 1
4 2.50 9.00 All       : 622 415 0.67 0
4 3.00 3.00 All       : 622 0 0.00 0
4 3.00 3.50 All       : 622 288 0.46 3799
4 3.00 4.00 All       : 622 464 0.75 1385
4 3.00 5.00 All       : 622 464 0.75 18
4 3.00 6.00 All       : 622 458 0.74 3
4 3.00 7.00 All       : 622 449 0.72 1
4 3.00 8.00 All       : 622 438 0.70 1
4 3.00 9.00 All       : 622 421 0.68 0
4 3.20 3.00 All       : 622 0 0.00 0
4 3.20 3.50 All       : 622 228 0.37 3292
4 3.20 4.00 All       : 622 465 0.75 2546
4 3.20 5.00 All       : 622 467 0.75 29
4 3.20 6.00 All       : 622 461 0.74 3
4 3.20 7.00 All       : 622 452 0.73 1
4 3.20 8.00 All       : 622 441 0.71 1
4 3.20 9.00 All       : 622 424 0.68 0
4 3.40 3.00 All       : 622 0 0.00 0
4 3.40 3.50 All       : 622 161 0.26 2473
4 3.40 4.00 All       : 622 459 0.74 4251
4 3.40 5.00 All       : 622 469 0.75 56
4 3.40 6.00 All       : 622 463 0.74 4
4 3.40 7.00 All       : 622 454 0.73 2
4 3.40 8.00 All       : 622 443 0.71 1
4 3.40 9.00 All       : 622 426 0.68 0
4 3.60 3.00 All       : 622 0 0.00 0
4 3.60 3.50 All       : 622 87 0.14 1319
4 3.60 4.00 All       : 622 421 0.68 5861
4 3.60 5.00 All       : 622 469 0.75 123
4 3.60 6.00 All       : 622 463 0.74 7
4 3.60 7.00 All       : 622 454 0.73 2
4 3.60 8.00 All       : 622 443 0.71 1
4 3.60 9.00 All       : 622 426 0.68 0
4 3.80 3.00 All       : 622 0 0.00 0
4 3.80 3.50 All       : 622 7 0.01 75
4 3.80 4.00 All       : 622 377 0.61 6003
4 3.80 5.00 All       : 622 470 0.76 226
4 3.80 6.00 All       : 622 464 0.75 8
4 3.80 7.00 All       : 622 455 0.73 2
4 3.80 8.00 All       : 622 444 0.71 1
4 3.80 9.00 All       : 622 427 0.69 0
4 4.00 3.00 All       : 622 0 0.00 0
4 4.00 3.50 All       : 622 0 0.00 0
4 4.00 4.00 All       : 622 326 0.52 5260
4 4.00 5.00 All       : 622 470 0.76 349
4 4.00 6.00 All       : 622 464 0.75 13
4 4.00 7.00 All       : 622 455 0.73 3
4 4.00 8.00 All       : 622 444 0.71 1
4 4.00 9.00 All       : 622 427 0.69 0

